O$n$ Learning Deep O($n$)-Equivariant Hyperspheres

In this paper, we utilize hyperspheres and regular $n$-simplexes and propose an approach to learning deep features equivariant under the transformations of $n$D reflections and rotations, encompassed by the powerful group of O$(n)$. Namely, we propose O$(n)$-equivariant neurons with spherical decision surfaces that generalize to any dimension $n$, which we call Deep Equivariant Hyperspheres. We demonstrate how to combine them in a network that directly operates on the basis of the input points and propose an invariant operator based on the relation between two points and a sphere, which as we show, turns out to be a Gram matrix. Using synthetic and real-world data in $n$D, we experimentally verify our theoretical contributions and find that our approach is superior to the competing methods for O$(n)$-equivariant benchmark datasets (classification and regression), demonstrating a favorable speed/performance trade-off. The code is available at https://github.com/pavlo-melnyk/equivariant-hyperspheres.

==> figures/simplexes_and_M.tikz <==
\newcommand\bg[2]{\begin{tikzpicture}\node[fill=#1,anchor=base](m){$#2$};\end{tikzpicture}}

\begin{tikzpicture}

\begin{scope}
    \begin{scope}
        \begin{scope}[scale=1.8]
            \coordinate (tv1) at ({1/sqrt(3)},{1/sqrt(3)});
            \coordinate (tv2) at ({(sqrt(3)-1)/(2*sqrt(3))},{(-sqrt(3)-1)/(2*sqrt(3))});
            \coordinate (tv3) at ({(-sqrt(3)-1)/(2*sqrt(3))},{(sqrt(3)-1)/(2*sqrt(3))});

            % \draw[draw=none,line join=bevel,fill=myblue,fill opacity=0.4] (tv1) -- (tv2) -- (tv3) -- cycle;
                        \draw[draw=none,line join=bevel,fill=white,fill opacity=0.4] (tv1) -- (tv2) -- (tv3) -- cycle;

            \draw[thick,draw=black,line join=bevel,-center*] (tv1) -- (tv2);
            \draw[thick,draw=black,line join=bevel,-center*] (tv2) -- (tv3);
            \draw[thick,draw=black,line join=bevel,-center*] (tv3) -- (tv1);
        \end{scope}
        \draw[fill=red, fill opacity=0.35] (tv1) circle (5mm);
        % \shade[ball color=red,fill opacity=0.45](tv1) circle (5mm);
        \draw[fill=yellow, fill opacity=0.35]  (tv2) circle (5mm);
        % \shade[ball color=yellow,fill opacity=0.45] (tv2) circle (5mm);
        \draw[fill=orange, fill opacity=0.35] (tv3) circle (5mm);
        % \shade[ball color=orange,fill opacity=0.45] (tv3) circle (5mm);
        %\draw (tv1) node[right] {$(1,1)$};
        %\draw (tv2) node[right] {$\big(\frac{\sqrt{3}-1}{2},-\frac{\sqrt{3}+1}{2}\big)$};
        %\draw (tv3) node[left] {$\big(-\frac{\sqrt{3}+1}{2},\frac{\sqrt{3}-1}{2}\big)$};
    \end{scope}
    \begin{scope}[shift={(7.3,0)}]
        \matrix [matrix of math nodes,
                 nodes={rectangle,
            minimum size=1em, text depth=0.25ex,
            inner sep=0pt, outer sep=0pt,
            anchor=center},
            column sep=2pt,
            row sep=-\pgflinewidth,
            inner sep=0pt,
            font={\scriptsize},
            left delimiter={[}, right delimiter={]},
        ] (m)
        {
            1 & \phantom{-}(\sqrt{3}-1)/2 & -(\sqrt{3}+1)/2 \\
            1 & -(\sqrt{3}+1)/2 & \phantom{-}(\sqrt{3}-1)/2 \\
            1 & 1 & 1 \\
        };
        \begin{scope}[on background layer]
            \node[fit=(m-1-1)(m-2-1), draw=none, fill=red, fill opacity=0.3, rounded corners=3pt,inner sep=0pt] {};
            \node[fit=(m-1-2)(m-2-2), draw=none, fill=orange, fill opacity=0.3, rounded corners=3pt,inner sep=0pt] {};
            \node[fit=(m-1-3)(m-2-3), draw=none, fill=yellow, fill opacity=0.3, rounded corners=3pt,inner sep=0pt] {};
        \end{scope}
        \node[anchor=east,font={\scriptsize}] at (m.west) {$\textbf{M}_2=\frac{1}{\sqrt{3}}\,\,$};
    \end{scope}
\end{scope}
\begin{scope}[shift={(15,0)}]
    \tdplotsetmaincoords{10}{10}
    \begin{scope}[tdplot_main_coords]
    	% Corners
%    	\coordinate (c) at (3,0,4);
        \coordinate (c1) at (1,1,1);
    	\coordinate (c2) at (1,-1,-1);
    	\coordinate (c3) at (-1,1,-1);
    	\coordinate (c4) at (-1,-1,1);

    	%\draw (c1) node[right] {$(1,1,1)$};
    	%\draw (c2) node[right] {$(1,-1,-1)$};
    	%\draw (c3) node[left] {$(-1,1,-1)$};
    	%\draw (c4) node[left]  {$(-1,-1,1)$};

    	\draw[thick,black,densely dotted,line join=bevel] (c2) -- (c3);
    	% \draw[draw=none,fill=myblue!20!white,fill opacity=0.3] (c2) -- (c3) -- (c4) -- cycle;
         	\draw[draw=none,fill=white!20!white,fill opacity=0.3] (c2) -- (c3) -- (c4) -- cycle;

    	% \draw[draw=none,fill=myblue!60!white,fill opacity=0.3] (c2) -- (c3) -- (c1) -- cycle;
     \draw[draw=none,fill=white!60!white,fill opacity=0.3] (c2) -- (c3) -- (c1) -- cycle;
    	% \draw[draw=none,fill=myblue!60!white,fill opacity=0.3] (c3) -- (c4) -- (c1) -- cycle;
         	\draw[draw=none,fill=white!60!white,fill opacity=0.3] (c3) -- (c4) -- (c1) -- cycle;
    	\draw[thick,draw=black,line join=bevel] (c3) -- (c4) -- (c1) -- cycle;
    	% \draw[draw=none,fill=myblue,fill opacity=0.4] (c2) -- (c4) -- (c1) -- cycle;
         	\draw[draw=none,fill=white,fill opacity=0.4] (c2) -- (c4) -- (c1) -- cycle;
    	\draw[thick,draw=black,line join=bevel] (c2) -- (c4) -- (c1) -- cycle;
        \shade[ball color=red,fill opacity=0.45] (c1) circle (5mm);
        \draw[] (c1) circle (5mm);
        \shade[ball color=orange,fill opacity=0.45] (c2) circle (5mm);
        \draw[] (c2) circle (5mm);
        \shade[ball color=yellow,fill opacity=0.45] (c3) circle (5mm);
        \draw[] (c3) circle (5mm);
        \shade[ball color=pink,fill opacity=0.45] (c4) circle (5mm);
        \draw[] (c4) circle (5mm);
%        \path[->,shorten >=3mm,shorten <=3mm] (c) edge[bend right] (c1);
%        \path[->,shorten >=3mm,shorten <=3mm] (c1) edge[bend left] (c2);
%        \path[->,shorten >=3mm,shorten <=3mm] (c1) edge[bend right] (c3);
%        \path[->,shorten >=3mm,shorten <=3mm] (c1) edge[bend left] (c4);
%        \draw[thick,-center*] (c) -- (c);
        \draw[thick,-center*] (c1) -- (c1);
        \draw[thick,-center*] (c2) -- (c2);
        \draw[thick,-center*] (c3) -- (c3);
        \draw[thick,-center*] (c4) -- (c4);
%        \draw (c) node[below right] {$\textbf{c}_0$};
    \end{scope}
    \begin{scope}[shift={(6,0)}]
%        \node {
%            \scalebox{0.7}{$ \displaystyle
%                \textbf{M}_3
%                = \frac{1}{2}
%                \begin{bmatrix}
%            		\bg{red,opacity=0.45}{1} &  \bg{orange,opacity=0.45}{\phantom{-}1} & \bg{yellow,opacity=0.45}{-1}             &  \bg{pink,opacity=0.45}{-1}   \\
%                    \bg{red,opacity=0.45}{1} & \bg{orange,opacity=0.45}{-1}            &  \bg{yellow,opacity=0.45}{\phantom{-}1}  &  \bg{pink,opacity=0.45}{-1}   \\
%                    \bg{red,opacity=0.45}{1} & \bg{orange,opacity=0.45}{-1}            & \bg{yellow,opacity=0.45}{-1}             &  \bg{pink,opacity=0.45}{\phantom{-}1}   \\
%                    1 &  \phantom{-}1 &  \phantom{-}1  &  \phantom{-}1   \\
%                \end{bmatrix}
%            $}
%        };
    \matrix [matrix of math nodes,
nodes={rectangle,
minimum size=1em, text depth=0.25ex,
inner sep=0pt, outer sep=0pt,
anchor=center},
column sep=2pt,
row sep=-\pgflinewidth,
inner sep=0pt,
font={\scriptsize},
left delimiter={[}, right delimiter={]},
] (m)
{
1 & \phantom{-}1 & -1 & -1\\
1 & -1 & \phantom{-}1 & -1\\
1 & -1 & -1 & \phantom{-}1 \\
1 & \phantom{-}1 & \phantom{-}1 & \phantom{-}1 \\
};
\begin{scope}[on background layer]
\node[fit=(m-1-1)(m-3-1), draw=none, fill=red, fill opacity=0.3, rounded corners=3pt,inner sep=0pt] {};
\node[fit=(m-1-2)(m-3-2), draw=none, fill=orange, fill opacity=0.3, rounded corners=3pt,inner sep=0pt] {};
\node[fit=(m-1-3)(m-3-3), draw=none, fill=yellow, fill opacity=0.3, rounded corners=3pt,inner sep=0pt] {};
\node[fit=(m-1-4)(m-3-4), draw=none, fill=pink, fill opacity=0.3, rounded corners=3pt,inner sep=0pt] {};
\end{scope}
\node[anchor=east,font={\scriptsize}] at (m.west) {$\textbf{M}_3=\frac{1}{2}\,\,$};
    \end{scope}
\end{scope}

\end{tikzpicture}

